Photon Escape from Slab Thomson Media: A Scattering-order-resolved Recursive Formalism for Comptonization Applications

The scattering history of photons in slab media plays an important role in modelling Comptonized spectra and disc-corona radiative feedback. We develop a recursive formalism that evolves the post-scattering depth--direction distribution in slab Thomson media and yields boundary- and angle-resolved escape probabilities at each scattering order. For azimuth-integrated problems, the angular dependence closes within a two-component basis, reducing the transport problem to an efficient depth-kernel recursion. We apply the method to normally incident beam injection, Lambert-law boundary injection, and a vertically uniform isotropic internal source, and verify the results with Monte Carlo radiative-transfer simulations. The resulting distributions provide a photon-number-conserving route to semi-analytic Comptonized spectra and estimates of the Compton amplification factor and the fraction of downwardly scattered luminosity. We also derive the mean scattering number within this framework, obtaining the exact result $\langle N\rangle=2\tau$ for Lambert-law injection, while the uniform internal source changes from an optically thin $\tau\ln(1/\tau)$ behaviour to an optically thick $\tau^2/4$ scaling. At high scattering orders, the recursion is controlled by a dominant eigenmode: $P_n/P_{n-1}\rightarrow\lambda(\tau)$, where $\lambda(\tau)$ is the spectral radius of the slab recursion operator. This eigenmode also determines a limiting normalized angular distribution, so that viewing angle and escape boundary primarily affect the normalization of the high-order X-ray component, while spectral-shape differences are mainly confined to the unscattered and low-order components. These eigenvalue and eigenfunction results provide transport ingredients for future energy-dependent slab Comptonization models.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
